Test of binary spectral model on FEROS spectra. First estimation of the fundamental parameters for HD 20784

We analyse spectra of 26 early-type stars, with suspected binarity, using a binary spectral model adapted for high-resolution FEROS spectra. We confirm seven SB2 candidates (AE Pic, $\epsilon$ Vol, HD 20784, HD 208433, HD 43519, HD 56024, CD-73~375A) and derive mass ratios and spectroscopic parameters for them. We find good agreement with theoretical models. For slightly evolved system HD 20784 we made the first estimation of the fundamental parameters and age $\log{t}=8.5$ yr.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
